Prioritizing and Scheduling Conferences for Metadata Harvesting in dblp

Maintaining literature databases and online bibliographies is a core responsibility of metadata aggregators such as digital libraries. In the process of monitoring all the available data sources the question arises which data source should be prioritized. Based on a broad definition of information quality we are looking for different ways to find the best fitting and most promising conference candidates to harvest next. We evaluate different conference ranking features by using a pseudo-relevance assessment and a component-based evaluation of our approach.

==> tables/exmpldata.csv <==
conf;delay (overdue);rating;intern.;disc.;citat.;prom.
jcdl;1 (15);3.5;5;3;5.96;46.99
tpdl;1 (12);2.5;15;3;4.81;52.92
icadl;4 (1);3;10;0;1.89;52.24
dl;1 (48);0;1;38;18.41;66.88


==> tables/hdblp.csv <==
Event key;Event year;Event month;Inclusion date
conf/jcdl/2017;2017;6;2017-07-28
conf/jcdl/2016;2016;6;2016-06-10
conf/sigir/2017;2017;8;2017-08-06
conf/sigir/2016;2016;7;2016-07-14


==> tables/ndcg_old.csv <==
system;jan;feb;mar;apr;may;jun;jul;aug;sep;oct;nov;dec;avg
baseline;0,2116;0,2994;0,4042;0,4275;0,4860;0,5695;0,6086;0,6060;0,7192;0,5439;0,5476;0,5211;0,4954
+discontinued;0,2460;0,3494;0,6151;0,7313;0,7474;0,7036;0,7016;0,6913;0,7819;0,6740;0,6740;0,6932;0,6341
+conf. rating;0,2192;0,3182;0,5711;0,6080;0,6598;0,8200;0,8131;0,7780;0,7739;0,6871;0,7427;0,6643;0,6380
+internationality;0,1987;0,2793;0,5154;0,6232;0,6203;0,6961;0,7402;0,7337;0,7262;0,6695;0,7219;0,6502;0,5979
+citations;0,2053;0,2823;0,4482;0,5102;0,5550;0,6002;0,6410;0,6563;0,7390;0,6535;0,6430;0,6278;0,5468
+prominence;0,2025;0,3550;0,5642;0,6216;0,5924;0,6521;0,6648;0,6830;0,7635;0,6383;0,7135;0,6960;0,5956
+D+R;0,2460;0,3494;0,6151;0,7313;0,7440;0,7248;0,7021;0,7050;0,7857;0,6904;0,6889;0,6942;0,6397
+D+R+I;0,2509;0,3593;0,6037;0,7368;0,7340;0,7343;0,7815;0,7941;0,7525;0,7125;0,7243;0,6436;0,6523
+D+R+I+C;0,2490;0,3611;0,6041;0,7356;0,7302;0,7598;0,8030;0,7540;0,7602;0,7226;0,7316;0,6340;0,6538
+D+R+I+C+P;0,2329;0,3489;0,5947;0,7226;0,7224;0,8255;0,7972;0,7805;0,7936;0,7271;0,7466;0,6542;0,6622
+C+P;0,2369;0,3488;0,5590;0,6097;0,5846;0,6231;0,6994;0,6973;0,7496;0,6952;0,7602;0,6943;0,6048
+I+C;0,2343;0,3190;0,5059;0,6082;0,6237;0,7476;0,7557;0,7263;0,7552;0,7202;0,7659;0,7180;0,6233
+R+I;0,1994;0,2766;0,5505;0,6235;0,6755;0,7958;0,8001;0,7859;0,7831;0,7044;0,7420;0,6604;0,6331
+I+C+P;0,2357;0,3446;0,5538;0,6623;0,6717;0,7538;0,7680;0,7608;0,7662;0,7198;0,7639;0,6811;0,6401


==> tables/ndcgcutoffs_old.csv <==
system;			ndcg-10;ndcg-20;ndcg-100;ndcg-200
baseline;		0,5270;0,5300;0,4954;0,4312
+discontinued;	0,7299***;0,7011***;0,6341***;0,5892***
+conf. rating;0,7613***;0,7267***;0,6380***;0,5878***
+internationality;0,6520*;0,6396*;0,5979***;0,5695***
+citations;		0,5730*;0,5667;0,5468**;0,5413***
+prominence;		0,6718*;0,6556**;0,5956***;0,5683***
+D+R;				0,7553***;0,7280***;0,6397***;0,5990***
+D+R+I;			0,7460***;0,7500***;0,6523***;0,6006***
+D+R+I+C;			0,7076**;0,7170***;0,6538***;0,6009***
+D+R+I+C+P;			0,7430***;0,7282***;0,6622***;0,6043***
+C+P;				0,6546**;0,6398***;0,6048***;0,5737***
+I+C;				0,7093***;0,6909***;0,6233***;0,5824***
+R+I;				0,6806**;0,6805**;0,6331***;0,5859***
+I+C+P;			0,7140**;0,7165***;0,6401***;0,5867***

